Heisenberg-Limited Quantum Lidar for Joint Range and Velocity Estimation

We propose a quantum lidar protocol to jointly estimate the range and velocity of a target by illuminating it with a single beam of pulsed displaced squeezed light. In the lossless scenario, we show that the mean-squared errors of both range and velocity estimations are inversely proportional to the squared number of signal photons, simultaneously attaining the Heisenberg limit. This is achieved by engineering the multi-photon squeezed state of the temporal modes and adopting standard homodyne detection. To assess the robustness of the quantum protocol, we incorporate photon losses and detuning of the homodyne receiver. Our findings reveal a quantum advantage over the best-known classical strategy across a wide range of round-trip transmissivities. Particularly, the quantum advantage is substantial for sufficiently small losses, even when compared to the optimal -- potentially unattainable -- classical performance limit. The quantum advantage also extends to the practical case where quantum engineering is done on top of a strong classical coherent state with watts of power. This, together with the robustness against losses and the feasibility of the measurement with state-of-the-art technology, make the protocol highly promising for near-term implementation.

==> CLHetphNum.csv <==
0.00040001333351111245,694398.1498456331
0.0485955285498593,47.05056796953061
0.17900837543369064,3.46745463729749
0.3968724794410167,0.7054325934666624
0.7109314920384052,0.21983760573718425
1.1337897041373761,0.08643556452857808
1.6824179005453495,0.039254525273424656
2.3788344571484297,0.019634916078842803
3.2509890156474825,0.010512995689065491
4.333884200817434,0.005915655632790736
5.670980398742044,0.0034549454776944444
7.315939974707211,0.002075951597944193
9.334780932341236,0.0012751146331193904
11.808526447905361,0.000796830735259136
14.836456614848819,0.0005047741529393959
18.540092902554953,0.00032324638636810403
23.06807523959847,0.00020880205665595628
28.60212745598924,0.00013581908969364704
35.36435049854629,0.00008884359385296716
43.62613612174301,0.00005837998651565519
53.7190587917351,0.000038503543610362624
66.04818293392455,0.000025470398643836696
81.1083195906285,0.000016889884631429962
99.50388492560681,0.000011222184800229566
121.97315756696307,7.4684238492847834e-6
149.41790832076202,4.9768228874740285e-6
182.93959139980984,3.3200305583789897e-6
223.8835496486811,2.2167316526473254e-6
273.8930078758913,1.4811382570504595e-6
334.97502123521616,9.902221664164035e-7
409.5810253962606,6.623351943960832e-7
500.70522126545615,4.4319336523505944e-7
612.0047427817864,2.966524333273069e-7
747.946430542828,1.9861703882786765e-7
913.9861018020721,1.330081665202732e-7
1116.7875115719796,8.908742227603584e-8
1364.4897925106657,5.967836389418842e-8
1667.0341068938978,3.998236869991114e-8
2036.5626203630152,2.678933628056427e-8
2487.9058096661474,1.7951040306122507e-8
3039.1776617634537,1.2029437322029572e-8
3712.502651726364,8.061650118036935e-9
4534.903675606472,5.402830675546054e-9
5539.386574137944,3.6210468378841055e-9
6766.264773017534,2.4269426505950476e-9
8264.777202227797,1.626654014805371e-9
10095.06442718698,1.0902831509056284e-9


==> CLULloss.csv <==
0.01,0.027777777777777776
0.02,0.006944444444444444
0.03,0.0030864197530864196
0.04,0.001736111111111111
0.05,0.0011111111111111111
0.060000000000000005,0.0007716049382716047
0.06999999999999999,0.0005668934240362813
0.08,0.00043402777777777775
0.09,0.0003429355281207133
0.09999999999999999,0.0002777777777777778
0.11,0.0002295684113865932
0.12,0.00019290123456790122
0.13,0.0001643655489809336
0.14,0.00014172335600907027
0.15000000000000002,0.00012345679012345677
0.16,0.00010850694444444444
0.17,0.00009611687812379854
0.18000000000000002,0.00008573388203017829
0.19,0.00007694675284702985
0.2,0.00006944444444444444
0.21000000000000002,0.00006298815822625344
0.22,0.0000573921028466483
0.23,0.00005250997689561016
0.24000000000000002,0.00004822530864197529
0.25,0.000044444444444444447
0.26,0.0000410913872452334
0.27,0.000038103947568968146
0.28,0.00003543083900226757
0.29000000000000004,0.00003302946228035407
0.3,0.0000308641975308642
0.31,0.000028905075731298415
0.32,0.00002712673611111111
0.33,0.000025507601265177022
0.34,0.000024029219530949635
0.35000000000000003,0.000022675736961451248
0.36000000000000004,0.000021433470507544573
0.37,0.00002029056083110137
0.38,0.000019236688211757463
0.39,0.00001826283877565929
0.4,0.00001736111111111111
0.41000000000000003,0.000016524555489457333
0.42000000000000004,0.00001574703955656336
0.43,0.000015023135628868457
0.44,0.000014348025711662075
0.45,0.000013717421124828532
0.46,0.00001312749422390254
0.47000000000000003,0.000012574820180071425
0.48000000000000004,0.000012056327160493823
0.49,0.00001156925355176084
0.5,0.000011111111111111112
0.51,0.000010679653124866504
0.52,0.00001027284681130835
0.53,9.888849333491555e-6
0.54,9.525986892242037e-6
0.55,9.182736455463725e-6
0.56,8.857709750566892e-6
0.5700000000000001,8.549639205225538e-6
0.5800000000000001,8.257365570088518e-6
0.59,7.979826997350698e-6
0.6,7.71604938271605e-6
0.61,7.465137806443907e-6
0.62,7.226268932824604e-6
0.63,6.9986842473614964e-6
0.64,6.781684027777777e-6
0.65,6.574621959237344e-6
0.66,6.376900316294256e-6
0.67,6.187965644414742e-6
0.68,6.007304882737409e-6
0.6900000000000001,5.834441877290019e-6
0.7000000000000001,5.668934240362812e-6
0.7100000000000001,5.510370517313582e-6
0.72,5.358367626886145e-6
0.73,5.21256854527637e-6
0.74,5.072640207775343e-6
0.75,4.938271604938272e-6
0.76,4.809172052939366e-6
0.77,4.685069620134555e-6
0.78,4.565709693914822e-6
0.79,4.450853673734622e-6
0.8,4.340277777777778e-6
0.81,4.233771952107571e-6
0.8200000000000001,4.131138872364333e-6
0.8300000000000001,4.032193029144691e-6
0.8400000000000001,3.93675988914084e-6
0.85,3.844675124951942e-6
0.86,3.7557839072171143e-6
0.87,3.669940253372675e-6
0.88,3.5870064279155188e-6
0.89,3.5068523895692182e-6
0.9,3.429355281207133e-6
0.91,3.3543989587945633e-6
0.92,3.281873555975635e-6
0.93,3.2116750812553794e-6
0.9400000000000001,3.1437050450178564e-6
0.9500000000000001,3.0778701138811943e-6
0.9600000000000001,3.0140817901234558e-6
0.97,2.9522561141224123e-6
0.98,2.89231338794021e-6
0.99,2.8341779183530027e-6
1.,2.777777777777778e-6


==> CLULphNum.csv <==
0.00040001333351111245,173599.53746140827
0.0485955285498593,11.762641992382653
0.17900837543369064,0.8668636593243725
0.3968724794410167,0.1763581483666656
0.7109314920384052,0.05495940143429606
1.1337897041373761,0.02160889113214452
1.6824179005453495,0.009813631318356164
2.3788344571484297,0.004908729019710701
3.2509890156474825,0.0026282489222663728
4.333884200817434,0.001478913908197684
5.670980398742044,0.0008637363694236111
7.315939974707211,0.0005189878994860483
9.334780932341236,0.0003187786582798476
11.808526447905361,0.000199207683814784
14.836456614848819,0.00012619353823484897
18.540092902554953,0.00008081159659202601
23.06807523959847,0.00005220051416398907
28.60212745598924,0.00003395477242341176
35.36435049854629,0.00002221089846324179
43.62613612174301,0.000014594996628913797
53.7190587917351,9.625885902590656e-6
66.04818293392455,6.367599660959174e-6
81.1083195906285,4.2224711578574905e-6
99.50388492560681,2.8055462000573915e-6
121.97315756696307,1.8671059623211959e-6
149.41790832076202,1.2442057218685071e-6
182.93959139980984,8.300076395947474e-7
223.8835496486811,5.541829131618313e-7
273.8930078758913,3.702845642626149e-7
334.97502123521616,2.475555416041009e-7
409.5810253962606,1.655837985990208e-7
500.70522126545615,1.1079834130876486e-7
612.0047427817864,7.416310833182673e-8
747.946430542828,4.965425970696691e-8
913.9861018020721,3.32520416300683e-8
1116.7875115719796,2.227185556900896e-8
1364.4897925106657,1.4919590973547104e-8
1667.0341068938978,9.995592174977784e-9
2036.5626203630152,6.697334070141067e-9
2487.9058096661474,4.487760076530627e-9
3039.1776617634537,3.007359330507393e-9
3712.502651726364,2.015412529509234e-9
4534.903675606472,1.3507076688865135e-9
5539.386574137944,9.052617094710264e-10
6766.264773017534,6.067356626487619e-10
8264.777202227797,4.0666350370134274e-10
10095.06442718698,2.725707877264071e-10


==> CLhetloss.csv <==
0.01,0.1111111111111111
0.02,0.027777777777777776
0.03,0.012345679012345678
0.04,0.006944444444444444
0.05,0.0044444444444444444
0.060000000000000005,0.0030864197530864187
0.06999999999999999,0.002267573696145125
0.08,0.001736111111111111
0.09,0.0013717421124828531
0.09999999999999999,0.0011111111111111111
0.11,0.0009182736455463728
0.12,0.0007716049382716049
0.13,0.0006574621959237344
0.14,0.0005668934240362811
0.15000000000000002,0.0004938271604938271
0.16,0.00043402777777777775
0.17,0.00038446751249519417
0.18000000000000002,0.00034293552812071317
0.19,0.0003077870113881194
0.2,0.0002777777777777778
0.21000000000000002,0.0002519526329050138
0.22,0.0002295684113865932
0.23,0.00021003990758244065
0.24000000000000002,0.00019290123456790117
0.25,0.00017777777777777779
0.26,0.0001643655489809336
0.27,0.00015241579027587258
0.28,0.00014172335600907027
0.29000000000000004,0.00013211784912141628
0.3,0.0001234567901234568
0.31,0.00011562030292519366
0.32,0.00010850694444444444
0.33,0.00010203040506070809
0.34,0.00009611687812379854
0.35000000000000003,0.00009070294784580499
0.36000000000000004,0.00008573388203017829
0.37,0.00008116224332440549
0.38,0.00007694675284702985
0.39,0.00007305135510263716
0.4,0.00006944444444444444
0.41000000000000003,0.00006609822195782933
0.42000000000000004,0.00006298815822625344
0.43,0.00006009254251547383
0.44,0.0000573921028466483
0.45,0.00005486968449931413
0.46,0.00005250997689561016
0.47000000000000003,0.0000502992807202857
0.48000000000000004,0.00004822530864197529
0.49,0.00004627701420704336
0.5,0.000044444444444444447
0.51,0.000042718612499466016
0.52,0.0000410913872452334
0.53,0.00003955539733396622
0.54,0.000038103947568968146
0.55,0.0000367309458218549
0.56,0.00003543083900226757
0.5700000000000001,0.00003419855682090215
0.5800000000000001,0.00003302946228035407
0.59,0.00003191930798940279
0.6,0.0000308641975308642
0.61,0.00002986055122577563
0.62,0.000028905075731298415
0.63,0.000027994736989445986
0.64,0.00002712673611111111
0.65,0.000026298487836949376
0.66,0.000025507601265177022
0.67,0.00002475186257765897
0.68,0.000024029219530949635
0.6900000000000001,0.000023337767509160075
0.7000000000000001,0.000022675736961451248
0.7100000000000001,0.000022041482069254328
0.72,0.00002143347050754458
0.73,0.00002085027418110548
0.74,0.00002029056083110137
0.75,0.000019753086419753087
0.76,0.000019236688211757463
0.77,0.00001874027848053822
0.78,0.00001826283877565929
0.79,0.00001780341469493849
0.8,0.00001736111111111111
0.81,0.000016935087808430286
0.8200000000000001,0.000016524555489457333
0.8300000000000001,0.000016128772116578765
0.8400000000000001,0.00001574703955656336
0.85,0.000015378700499807768
0.86,0.000015023135628868457
0.87,0.0000146797610134907
0.88,0.000014348025711662075
0.89,0.000014027409558276873
0.9,0.000013717421124828532
0.91,0.000013417595835178253
0.92,0.00001312749422390254
0.93,0.000012846700325021518
0.9400000000000001,0.000012574820180071425
0.9500000000000001,0.000012311480455524777
0.9600000000000001,0.000012056327160493823
0.97,0.000011809024456489649
0.98,0.00001156925355176084
0.99,0.000011336711673412011
1.,0.000011111111111111112


==> OptSqData1.csv <==
0.01,0.14003269931149787
0.02,0.03470863933771349
0.03,0.015260535186127588
0.04,0.00847959485620491
0.05,0.005355014605757283
0.060000000000000005,0.0036661857819223014
0.06999999999999999,0.002653403571418043
0.08,0.0019998867978989593
0.09,0.0015545928579968201
0.09999999999999999,0.0012381355663150001
0.11,0.0010055761128557742
0.12,0.000829942197381499
0.13,0.000694259207534799
0.14,0.0005874173549297373
0.15000000000000002,0.000501901567484188
0.16,0.0004324833009250061
0.17,0.0003754353642301597
0.18000000000000002,0.0003280438813973946
0.19,0.0002882955779366711
0.2,0.0002546719889081955
0.21000000000000002,0.00022601079409311983
0.22,0.00020141039595288028
0.23,0.00018016300229641604
0.24000000000000002,0.0001617068910322312
0.25,0.00014559182688664732
0.26,0.00013145365005200635
0.27,0.00011899536116252394
0.28,0.00010797287343693511
0.29000000000000004,0.00009818416210320328
0.3,0.00008946091683118549
0.31,0.00008166205915433623
0.32,0.00007466866400130618
0.33,0.0000683799487458883
0.34,0.00006271008116336666
0.35000000000000003,0.00005758562102545174
0.36000000000000004,0.00005294345581660813
0.37,0.00004872912471705238
0.38,0.000044895449725008566
0.39,0.00004140141154652947
0.4,0.000038211221454980775
0.41000000000000003,0.00003529355132071048
0.42000000000000004,0.0000326208917374971
0.43,0.00003016901464322957
0.44,0.00002791652140349811
0.45,0.000025844461359596694
0.46,0.000023936008504675438
0.47000000000000003,0.000022176186539840994
0.48000000000000004,0.000020551634137557447
0.49,0.000019050403959547642
0.5,0.000017661789973343175
0.51,0.000016376178646279207
0.52,0.000015184920337327785
0.53,0.000014080217829106
0.54,0.000013055029459953121
0.55,0.000012102984720982568
0.56,0.000011218310532103512
0.5700000000000001,0.000010395766691061268
0.5800000000000001,9.630589222253789e-6
0.59,8.918440550353627e-6
0.6,8.255365571615131e-6
0.61,7.637752871988258e-6
0.62,7.062300376937187e-6
0.63,6.525984909101717e-6
0.64,6.026035135457853e-6
0.65,5.559907489807625e-6
0.66,5.125264705690627e-6
0.67,4.719956644296791e-6
0.68,4.342003143860152e-6
0.6900000000000001,3.9895786536311465e-6
0.7000000000000001,3.6609984480968536e-6
0.7100000000000001,3.3547062253230896e-6
0.72,3.069262980196702e-6
0.73,2.8033369351077457e-6
0.74,2.555694487234767e-6
0.75,2.325192018801426e-6
0.76,2.1107684930782507e-6
0.77,1.911438752550579e-6
0.78,1.726287446502176e-6
0.79,1.5544635254919436e-6
0.8,1.3951752465732217e-6
0.81,1.2476856405831237e-6
0.8200000000000001,1.1113083988661128e-6
0.8300000000000001,9.854041424599043e-7
0.8400000000000001,8.69377042125888e-7
0.85,7.62671762884319e-7
0.86,6.647707120235168e-7
0.87,5.751915754049911e-7
0.88,4.934851338704319e-7
0.89,4.192333592448814e-7
0.9,3.5204781224829393e-7
0.91,2.9156831626605e-7
0.92,2.3746212458735762e-7
0.93,1.8942342730498433e-7
0.9400000000000001,1.4717364679142376e-7
0.9500000000000001,1.1046273189841261e-7
0.9600000000000001,7.907222107349452e-8
0.97,5.282164232248332e-8
0.98,3.1582177069830896e-8
0.99,1.530961515858354e-8
1.,4.1497957289371404e-9


==> QLdetun2.csv <==
0.00040001333351111245,866681.3044331634
0.0485955285498593,43.30095306765861
0.17900837543369064,2.377952670307894
0.3968724794410167,0.3634573959961733
0.7109314920384052,0.08542683219137476
1.1337897041373761,0.025311179674447314
1.682417900545349,0.008619909427568666
2.3788344571484292,0.0032081842627420254
3.2509890156474817,0.001266250325741899
4.333884200817432,0.000520134480844085
5.670980398742044,0.00021969933975957894
7.315939974707211,0.00009469605382067605
9.334780932341236,0.00004145593261272686
11.808526447905368,0.00001838659405643322
14.836456614848826,8.255705367755458e-6
18.54009290255497,3.7560763399882263e-6
23.068075239598485,1.7360710278459954e-6
28.60212745598927,8.188415661994649e-7
35.364350498546344,3.9673528468732243e-7
43.62613612174307,1.992091675309207e-7
53.71905879173519,1.0478825608482548e-7
66.04818293392466,5.842835953226541e-8
81.10831959062862,3.49132150558975e-8
99.50388492560698,2.252985148864552e-8
121.97315756696325,1.5738819838113338e-8
149.41790832076242,1.185879553318777e-8
182.93959139981033,9.553567347710367e-9
223.8835496486817,8.133635968619085e-9
273.89300787589207,7.228947729956797e-9
334.97502123521707,6.632475059209455e-9
409.581025396262,6.223531628744732e-9
500.7052212654579,5.928986836088002e-9
612.0047427817887,5.702930904127311e-9
747.9464305428307,5.5155990925217306e-9
913.9861018020755,5.347116966161432e-9
1116.7875115719844,5.1838651753681515e-9
1364.4897925106716,5.0163350238368035e-9
1667.0341068939053,4.837872301542517e-9
2036.5626203630243,4.643970291349058e-9
2487.905809666159,4.4319059723810955e-9
3039.177661763469,4.200579966313874e-9
3712.502651726377,3.950453630175569e-9
4534.903675606489,3.6834952857705894e-9
5539.386574137963,3.4030648407552396e-9
6766.264773017546,3.1136901093576662e-9
8264.777202227811,2.8207212534194775e-9
10095.06442718698,2.529887405649556e-9


==> QLdetun3.csv <==
0.00040001333351111245,828567.4843222442
0.0485955285498593,41.497790696442834
0.17900837543369064,2.2847380494048153
0.3968724794410167,0.3500065662394509
0.7109314920384052,0.08241012145063797
1.1337897041373761,0.024444522448019843
1.682417900545349,0.008328224255438964
2.3788344571484292,0.0030986349615407596
3.2509890156474817,0.0012216204378177964
4.333884200817432,0.0005007308019204171
5.670980398742044,0.00021077299582626484
7.315939974707211,0.0000903671456628084
9.334780932341236,0.00003924589034694882
11.808526447905368,0.00001720019124024084
14.836456614848826,7.587647051312586e-6
18.54009290255497,3.3631250463651166e-6
23.068075239598485,1.4959220442240585e-6
28.60212745598927,6.671808085534876e-7
35.364350498546344,2.9820236747666887e-7
43.62613612174307,1.3352877676267814e-7
53.71905879173519,5.989413714141268e-8
66.04818293392466,2.691374978415676e-8
81.10831959062862,1.2119256998314084e-8
99.50388492560698,5.471955505523972e-9
121.97315756696325,2.4796464240978168e-9
149.41790832076242,1.1294294728722155e-9
182.93959139981033,5.182112515481699e-10
223.8835496486817,2.4028303928117603e-10
273.89300787589207,1.1310449002034635e-10
334.97502123521707,5.4386418088121695e-11
409.581025396262,2.693627925236271e-11
500.7052212654579,1.388298200597525e-11
612.0047427817887,7.53412872416412e-12
747.9464305428307,4.356646172754664e-12
913.9861018020755,2.710999086628879e-12
1116.7875115719844,1.8253923628028187e-12
1364.4897925106716,1.329419851202185e-12
1667.0341068939053,1.0407849610686592e-12
2036.5626203630243,8.669306901236533e-13
2487.905809666159,7.591258260977104e-13
3039.177661763469,6.906814756674583e-13
3712.502651726377,6.463884435082593e-13
4534.903675606489,6.17251122611505e-13
5539.386574137963,5.977723185096258e-13
6766.264773017546,5.844990465795408e-13
8264.777202227811,5.752118669701304e-13
10095.06442718698,5.68454944551888e-13


==> QLnodetun.csv <==
0.00040001333351111245,824490.703593979
0.0485955285498593,41.30548181052248
0.17900837543369064,2.2748341626529442
0.3968724794410167,0.3485852813785655
0.7109314920384052,0.08209403290269858
1.1337897041373761,0.02435488128229003
1.682417900545349,0.008298637754377003
2.3788344571484292,0.0030878392556439142
3.2509890156474817,0.0012174021005746144
4.333884200817432,0.0004990017205423942
5.670980398742044,0.00021003936061293453
7.315939974707211,0.00009004759525029042
9.334780932341236,0.00003910364933986173
11.808526447905368,0.000017135588680604752
14.836456614848826,7.557683927993039e-6
18.54009290255497,3.3488923549561196e-6
23.068075239598485,1.4889678944527144e-6
28.60212745598927,6.636681619247388e-7
35.364350498546344,2.963598748477132e-7
43.62613612174307,1.3252249911200167e-7
53.71905879173519,5.9321938432846356e-8
66.04818293392466,2.6575963352100764e-8
81.10831959062862,1.1913265846170599e-8
99.50388492560698,5.342947858900643e-9
121.97315756696325,2.397143448190252e-9
149.41790832076242,1.0758097834879794e-9
182.93959139981033,4.829238635600309e-10
223.8835496486817,2.1682174701055334e-10
273.89300787589207,9.736251820355508e-11
334.97502123521707,4.372529760395581e-11
409.581025396262,1.9638831822407913e-11
500.7052212654579,8.82129554637637e-12
612.0047427817887,3.962565877155945e-12
747.9464305428307,1.780093623930396e-12
913.9861018020755,7.997002883119348e-13
1116.7875115719844,3.592744661289468e-13
1364.4897925106716,1.6141259490796804e-13
1667.0341068939053,7.252007446460782e-14
2036.5626203630243,3.25826964427176e-14
2487.905809666159,1.463936709642333e-14
3039.177661763469,6.577530738897627e-15
3712.502651726377,2.9553424350344582e-15
4534.903675606489,1.3278721991565278e-15
5539.386574137963,5.966335132414592e-16
6766.264773017546,2.6807812861272933e-16
8264.777202227811,1.2045284346123224e-16
10095.06442718698,5.412205986405507e-17

